General Relativistic Simulations of High-Mass Binary Neutron Star Mergers: rapid formation of low-mass stellar black holes

Almost a hundred compact binary mergers have been detected via gravitational waves by the LIGO-Virgo-KAGRA collaboration in the past few years providing us with a significant amount of new information on black holes and neutron stars. In addition to observations, numerical simulations using newly developed modern codes in the field of gravitational wave physics will guide us to understand the nature of single and binary degenerate systems and highly energetic astrophysical processes. We here presented a set of new fully general relativistic hydrodynamic simulations of high-mass binary neutron star systems using the open-source Einstein Toolkit and LORENE codes. We considered systems with total baryonic masses ranging from 2.8 $M_\odot$ to 4.0 $M_\odot$ and used the SLy equation of state. We analyzed the gravitational wave signal for all models and reported potential indicators of systems undergoing rapid collapse into a black hole that could be observed by future detectors like the Einstein Telescope and the Cosmic Explorer. The properties of the post-merger black hole, the disk and ejecta masses, and their dependence on the binary parameters were also extracted. We also compared our numerical results with recent analytical fits presented in the literature and provided parameter-dependent semi-analytical relations between the total mass and mass ratio of the systems and the resulting black hole masses and spins, merger frequency, BH formation time, ejected mass, disk mass, and radiated gravitational wave energy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
